Studies of nucleon isovector structure with the PACS10 superfine lattice

We present the results for the nucleon axial-vector, induced pseudoscalar and pion-nucleon couplings obtained from 2+1 flavor lattice QCD at the physical point with a large spatial extent of about 10 fm. Our calculations are performed with the PACS10 gauge configurations generated by the PACS Collaboration with the six stout-smeared $O(a)$ improved Wilson-clover quark action and Iwasaki gauge action at $\beta$ = 1.82, 2.00 and 2.20 corresponding to lattice spacings of 0.09 fm (coarse), 0.06 fm (fine) and 0.04 fm (superfine), respectively. We first evaluate the value of the nucleon axial-vector coupling. In addition, the induced pseudoscalar and pion-nucleon couplings from the induced pseudoscalar form factor are also investigated. Combining the results obtained from the all of our coarse, fine and superfine lattices, we finally discuss the systematic uncertainties in our calculation based on the comparison with both of the experimental values and lattice QCD results provided by the other collaborations.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

